Testing the Turbulent Origin of the Stellar Initial Mass Function

Supersonic turbulence in the interstellar medium (ISM) is closely linked to the formation of stars, and hence many theories connect the stellar initial mass function (IMF) with the turbulent properties of molecular clouds. Here we test three turbulence-based IMF models (by Padoan & Nordlund 2002, Hennebelle & Chabrier 2008, and Hopkins 2012), which predict the relation between the high-mass slope ($\Gamma$) of the IMF, $\mathrm{d} N/\mathrm{d} \log M \propto M^{\Gamma}$ and the exponent n of the velocity power spectrum of turbulence, $E_v(k)\propto k^{-n} $, where $n\approx 2$ corresponds to typical ISM turbulence. Using hydrodynamic simulations, we drive turbulence with an unusual index of $n\approx 1$, measure $\Gamma$, and compare the results with $n\approx 2$. We find that reducing $n$ from 2 to 1 primarily changes the high-mass region of the IMF (beyond the median mass), where we measure high-mass slopes within the 95 per cent confidence interval of $-1.5<\Gamma<-1$ for $n \approx 1$ and $-3.7<\Gamma<-2.4$ for $n\approx 2$, respectively. Thus, we find that $n=1$ results in a significantly flatter high-mass slope of the IMF, with more massive stars formed than for $n \approx 2$. We compare these simulations with the predictions of the three IMF theories. We find that while the Padoan & Nordlund theory matches our simulations with fair accuracy, the other theories either fail to reproduce the main qualitative outcome of the simulations or require some modifications. We conclude that turbulence plays a key role in shaping the IMF, with a shallower turbulence power spectrum producing a shallower high-mass IMF, and hence more massive stars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
